A Data-Driven Paradigm for Precomputed Radiance Transfer

In this work, we explore a change of paradigm to build Precomputed Radiance Transfer (PRT) methods in a data-driven way. This paradigm shift allows us to alleviate the difficulties of building traditional PRT methods such as defining a reconstruction basis, coding a dedicated path tracer to compute a transfer function, etc. Our objective is to pave the way for Machine Learned methods by providing a simple baseline algorithm. More specifically, we demonstrate real-time rendering of indirect illumination in hair and surfaces from a few measurements of direct lighting. We build our baseline from pairs of direct and indirect illumination renderings using only standard tools such as Singular Value Decomposition (SVD) to extract both the reconstruction basis and transfer function.

==> figures/eigenvalues/dragon_eig.txt <==
0	1.0
1	0.7800496495920124
2	0.6418421100551842
3	0.12724338759395398
4	0.08192323515891926
5	0.06210636139235434
6	0.04510863857236178
7	0.036115490073509206
8	0.0018449143906032848
9	0.0010015586695873108
10	0.0009383077633287107
11	0.0007847724699486995
12	0.0005343676429611511
13	0.0004888201574964187
14	0.00047195189210133743
15	0.00041751779681586156
16	0.00035293840743222507
17	0.00019195413819743747
18	0.00014527538940358335
19	0.00011226880843486269
20	9.177988378883465e-05
21	7.63818108469324e-05
22	7.534900962121099e-05
23	7.080787010427247e-05
24	6.442917877526094e-05
25	5.935049034890165e-05
26	5.843595806165938e-05
27	5.268321297745599e-05
28	4.834164406015723e-05
29	4.5873790202840986e-05
30	4.3404161699241094e-05
31	3.405557705314797e-05
32	3.3121149611194015e-05
33	3.1516782864268164e-05
34	2.9758806890196784e-05
35	2.7189250969296865e-05
36	2.604752767891819e-05
37	2.295083265016067e-05
38	2.2767657063255006e-05
39	2.1415472079594543e-05
40	2.0103586393885974e-05
41	1.7650626778345515e-05
42	1.710616862720809e-05
43	1.51976308275318e-05
44	1.4265119285395516e-05
45	1.3113421429257227e-05
46	1.1797633460680228e-05
47	1.131504556572233e-05
48	1.0754939110853719e-05
49	1.0626685377523149e-05
50	1.0066254765104215e-05
51	9.31517665048701e-06
52	9.154379039036099e-06
53	8.05656643951805e-06
54	7.849157733903974e-06
55	7.735289432923456e-06
56	6.598221852962069e-06
57	6.168466046805651e-06
58	5.793922180002951e-06
59	5.5034489552923885e-06
60	5.391402948852094e-06
61	4.8886083000607265e-06
62	4.567446731515192e-06
63	4.293814228228108e-06
64	4.1524811683483134e-06
65	3.934443463211426e-06
66	3.592010969617738e-06
67	3.502836133338743e-06
68	3.404527625028238e-06
69	3.204211170221328e-06
70	3.160146197836157e-06
71	2.8660961640693534e-06
72	2.7189309257544495e-06
73	2.4390353120056315e-06
74	2.3933729532618004e-06
75	2.225218055317065e-06
76	2.1466526349336455e-06
77	2.0304956214013547e-06
78	1.9285515706279685e-06
79	1.8297302784150821e-06
80	1.6880905731366878e-06
81	1.569923042460686e-06
82	1.559129070106001e-06
83	1.4733306019978157e-06
84	1.4000559839061049e-06
85	1.2889646258195916e-06
86	1.1566300867763095e-06
87	1.1216952518721179e-06
88	1.0634531260836168e-06
89	1.0520017297083022e-06
90	9.996400359502138e-07
91	9.34569137821075e-07
92	8.903944859444456e-07
93	8.255518720635948e-07
94	7.804548606274838e-07
95	7.678843271863737e-07
96	7.304490758724955e-07
97	6.956533534948553e-07
98	6.070214421740946e-07
99	5.97314932451021e-07
100	5.666625075389542e-07
101	5.383270288954207e-07
102	5.025863375270458e-07
103	4.769431660915269e-07
104	4.556063497363065e-07
105	4.026736344287714e-07
106	3.502589550625849e-07
107	3.300258223156189e-07
108	2.7664663050123454e-07
109	2.429623488002978e-07
110	2.3756824377901335e-07
111	2.211207008163428e-07
112	2.1023028730947244e-07
113	1.9352133950513632e-07
114	1.7337155333483513e-07
115	1.5906503743809047e-07
116	1.5479155882327816e-07
117	1.2561615673463402e-07
118	1.1421526687776089e-07
119	1.035620895954933e-07
120	8.961704713324372e-08
121	7.542115991886538e-08
122	6.838946614451912e-08
123	6.048264233290204e-08
124	5.970550925580648e-08
125	5.0947921150331234e-08
126	4.0335573838232584e-08
127	-1.1064851774952303e-16


==> figures/eigenvalues/hairball_eig.txt <==
0	1.0
1	0.79985573726562
2	0.6795407178162777
3	0.13049108869407883
4	0.11047536118010438
5	0.09181974016809083
6	0.08774106394978913
7	0.07486695709290465
8	0.02230292877547983
9	0.014756816722864365
10	0.013314980111966754
11	0.01197579754609465
12	0.0091844266160969
13	0.00712558829987958
14	0.006925728763709993
15	0.005637591098967993
16	0.005049314862707306
17	0.0048672854151337605
18	0.004734006579394638
19	0.004425981443485243
20	0.004311594053619539
21	0.003646290302247963
22	0.003332625833265988
23	0.0029573865753752355
24	0.00279715047023384
25	0.0026528274761869535
26	0.002581475567078473
27	0.0023957443708200053
28	0.002344971423411811
29	0.002235806574702046
30	0.0021841192796008637
31	0.00204228657114907
32	0.002015372545136404
33	0.0019749922439655687
34	0.001933301386378712
35	0.001892476579955675
36	0.0018078189383117717
37	0.001793420848316587
38	0.00177564940130801
39	0.0017593431313901182
40	0.0017422245266911472
41	0.0017032146062545765
42	0.0016782177296583254
43	0.0016656960946250094
44	0.0016599092574822727
45	0.0016509266271250744
46	0.0016292780529193322
47	0.0015991139482118776
48	0.001578709244305047
49	0.0015704090371082742
50	0.0015565974354602443
51	0.001541364117177493
52	0.0015329490718278558
53	0.001526522365025426
54	0.0015181133090328431
55	0.0015074789186646528
56	0.0014889132411714952
57	0.0014776373778997113
58	0.0014722163638844605
59	0.001449447124695001
60	0.0014475272146425278
61	0.0014417816714540534
62	0.0014246942344855746
63	0.0014207495748186911
64	0.0014139306214342436
65	0.0014029734329114275
66	0.001395125139994417
67	0.0013855510730560246
68	0.0013794640740969347
69	0.0013762936637326966
70	0.0013750278539237063
71	0.0013721229583480265
72	0.001359661144469402
73	0.001348480743187857
74	0.0013440632603604259
75	0.0013391512852072753
76	0.0013349321037049655
77	0.0013284070143045285
78	0.0013227968368226999
79	0.0013174141314020945
80	0.0013155940771377985
81	0.0013079957672285745
82	0.0013025908256389153
83	0.001296421118095434
84	0.0012944897196688736
85	0.0012898378036207937
86	0.0012744249846384928
87	0.0012707972905749514
88	0.0012678348523094578
89	0.0012635340325362974
90	0.0012629405307410125
91	0.0012585644952162562
92	0.0012541435929517108
93	0.001252669961908964
94	0.001250771868239208
95	0.0012478407326029324
96	0.0012435921229202696
97	0.0012397080801312141
98	0.0012358691299722108
99	0.0012332894206529695
100	0.0012282469871203754
101	0.0012257265567745756
102	0.0012247406190439597
103	0.0012198968759379095
104	0.0012133760387935684
105	0.0012124985975915021
106	0.0012096626408258499
107	0.001201535408572327
108	0.0011972895745849985
109	0.0011966182301213152
110	0.0011640031408808981
111	0.0011568064587342847
112	0.0011531693016081377
113	0.0011482037081754044
114	0.001142694016838616
115	0.0011348824004032622
116	0.0011254416815599348
117	0.0011213417036147128
118	0.0011204719011876872
119	0.0011084367375941199
120	0.0010984137035379197
121	0.0010913791486297487
122	0.0010808179917316204
123	0.0010761313364193296
124	0.0010578259330702544
125	0.0010544002839062334
126	0.0010410826768543803
127	-2.2209492948411657e-15


==> figures/eigenvalues/nefertiti_cum.txt <==
0	0.42576277951764313
1	0.7538218824238387
2	0.9146619854073779
3	0.9456220315099553
4	0.9701696776517406
5	0.9816636122204054
6	0.9889496335092783
7	0.9926216789616452
8	0.9941727527709254
9	0.9953427179489973
10	0.9962943916144025
11	0.996902097775345
12	0.9973079337494304
13	0.9976716056175335
14	0.9979773241708007
15	0.9982338229475233
16	0.9984488828892694
17	0.9986248551589114
18	0.9987905094165914
19	0.9989396099482303
20	0.9990434431095712
21	0.9991397560797947
22	0.9992196869972456
23	0.9992940147448742
24	0.9993581656357156
25	0.9994145718164256
26	0.9994636086710182
27	0.9995077550400955
28	0.9995488830830489
29	0.9995878811324167
30	0.9996223229764069
31	0.9996537729536547
32	0.9996842169248309
33	0.999708274910226
34	0.9997303389528329
35	0.9997514764006137
36	0.9997711690271783
37	0.9997884792802746
38	0.9998038327397059
39	0.9998177246389095
40	0.9998301730472108
41	0.999842314042864
42	0.9998533363153419
43	0.9998636133420831
44	0.9998734388616705
45	0.9998821834941329
46	0.9998906225035296
47	0.999898472327627
48	0.9999059089732288
49	0.9999130417853214
50	0.9999194400568637
51	0.9999251991817983
52	0.9999305604691335
53	0.9999354859905899
54	0.999939763919138
55	0.999943675521803
56	0.9999475138499488
57	0.9999511255395783
58	0.9999545495055423
59	0.9999576091772802
60	0.9999605087453323
61	0.9999632114432091
62	0.9999658007089798
63	0.9999680365162841
64	0.9999702212843723
65	0.9999722150220395
66	0.9999740334502469
67	0.9999757519508482
68	0.9999774018427947
69	0.999979025501119
70	0.9999804934696148
71	0.9999819045634589
72	0.9999832538319783
73	0.9999845225524862
74	0.9999856755623492
75	0.9999867996575941
76	0.9999878629893127
77	0.9999888474349722
78	0.9999896806780969
79	0.9999904636121454
80	0.9999912286516127
81	0.9999919388290748
82	0.9999926262858907
83	0.9999932232056777
84	0.9999937970131373
85	0.9999943247969789
86	0.9999947850985396
87	0.9999952179474527
88	0.9999956274251721
89	0.99999601611367
90	0.999996383787182
91	0.999996730512721
92	0.9999970494152561
93	0.9999973429968709
94	0.9999976060217344
95	0.9999978586243284
96	0.9999980815277433
97	0.9999982962076279
98	0.9999984844523038
99	0.9999986458854468
100	0.9999987981036197
101	0.9999989328618767
102	0.9999990523782252
103	0.9999991664897394
104	0.9999992772020923
105	0.9999993770250271
106	0.9999994651053945
107	0.9999995371758927
108	0.9999996052442076
109	0.9999996695576115
110	0.9999997283101173
111	0.9999997728934652
112	0.9999998123361711
113	0.9999998481871869
114	0.9999998808546453
115	0.9999999093045676
116	0.9999999314806453
117	0.9999999526173734
118	0.9999999681759842
119	0.9999999787002637
120	0.9999999868390101
121	0.9999999917400075
122	0.9999999945407305
123	0.9999999962431392
124	0.9999999976765231
125	0.9999999990923328
126	0.9999999999999996
127	1.0


==> figures/eigenvalues/nefertiti_eig.txt <==
0	1.0
1	0.7705208597093941
2	0.3777692901332495
3	0.07271665723728318
4	0.05765568838496384
5	0.026996099991846868
6	0.017112865753853197
7	0.008624627677710623
8	0.003643046982729208
9	0.002747927330325214
10	0.0022352204353873867
11	0.001427335103437268
12	0.000953197399136742
13	0.0008541654780513313
14	0.0007180490356943691
15	0.0006024452795361277
16	0.0005051168211314672
17	0.0004133105994879297
18	0.0003890764191920075
19	0.00035019625672245367
20	0.0002438756188562723
21	0.00022621275239842698
22	0.0001877358033540266
23	0.00017457549415837297
24	0.00015067284865514794
25	0.00013248264861006955
26	0.00011517412266098898
27	0.0001036877134430333
28	9.659849317978176e-05
29	9.159572241617336e-05
30	8.089444556231396e-05
31	7.386737112954732e-05
32	7.150453877307807e-05
33	5.650560958448927e-05
34	5.182238483133811e-05
35	4.964606771086497e-05
36	4.625257892912213e-05
37	4.0657037037709746e-05
38	3.6061065386240556e-05
39	3.262826125707008e-05
40	2.9237897017339373e-05
41	2.8515869017572784e-05
42	2.5888295097839387e-05
43	2.4137917252474658e-05
44	2.307745077776548e-05
45	2.053874336382557e-05
46	1.9820918602393963e-05
47	1.843708392319194e-05
48	1.7466640955285963e-05
49	1.6753019370638096e-05
50	1.5027785072305281e-05
51	1.3526604981907048e-05
52	1.25921935714521e-05
53	1.156869903437994e-05
54	1.0047680900856835e-05
55	9.187281869575591e-06
56	9.015180120123251e-06
57	8.482868402467492e-06
58	8.041956997291749e-06
59	7.186329771184602e-06
60	6.810290123023277e-06
61	6.347896075012986e-06
62	6.08147516685641e-06
63	5.2512981684395035e-06
64	5.131421047838081e-06
65	4.682742980810395e-06
66	4.270989139679592e-06
67	4.036286598946262e-06
68	3.8751436853816454e-06
69	3.8135281014037206e-06
70	3.447855393807378e-06
71	3.3142724351852167e-06
72	3.169061703376971e-06
73	2.979876515540549e-06
74	2.708103945377252e-06
75	2.640191437617054e-06
76	2.4974745793990775e-06
77	2.3121928611844875e-06
78	1.9570595759569133e-06
79	1.8388973538151078e-06
80	1.7968678900036553e-06
81	1.6680120862561055e-06
82	1.6146475196741987e-06
83	1.4020008693134521e-06
84	1.3477163506333287e-06
85	1.2396194950716089e-06
86	1.0811221241472566e-06
87	1.0166433843444912e-06
88	9.617508602467906e-07
89	9.129226804371845e-07
90	8.635642422498059e-07
91	8.143631986340424e-07
92	7.490145932285109e-07
93	6.895426957772487e-07
94	6.177732674672299e-07
95	5.932942154001395e-07
96	5.235389883189211e-07
97	5.042241711142753e-07
98	4.4213511582609395e-07
99	3.791621784433972e-07
100	3.575187407873124e-07
101	3.165101869724822e-07
102	2.807111238449419e-07
103	2.680166511645202e-07
104	2.600329531886846e-07
105	2.3445669644059936e-07
106	2.068766265572894e-07
107	1.6927383432632962e-07
108	1.5987380358274135e-07
109	1.51054547362913e-07
110	1.379935227163037e-07
111	1.0471405656243293e-07
112	9.264009856921274e-08
113	8.420420373212632e-08
114	7.672690017174501e-08
115	6.682106514810452e-08
116	5.2085524257521946e-08
117	4.9644377332484184e-08
118	3.6542910123148886e-08
119	2.471864577824185e-08
120	1.9115683341029502e-08
121	1.1511098593252706e-08
122	6.578130084100216e-09
123	3.998491276293776e-09
124	3.3666258180029283e-09
125	3.3253485805506125e-09
126	2.1318604112133305e-09
127	1.1874547557302924e-15


==> figures/eigenvalues/viking_cum.txt <==
0	0.6174420908832244
1	0.7422642055666543
2	0.8102998559485104
3	0.8596601664245933
4	0.8894608384774718
5	0.9106229851717542
6	0.9266441113441679
7	0.935562989100638
8	0.9427032677906639
9	0.9492495040590997
10	0.9548803261323164
11	0.9586708935815533
12	0.9622721975316916
13	0.9655295680209043
14	0.9679773581047219
15	0.9703073388696726
16	0.9723872386498172
17	0.9743180575935607
18	0.9761792412791187
19	0.977832668186725
20	0.9793753734951746
21	0.9807454788424993
22	0.9819937785186961
23	0.9830905720981267
24	0.9841564130172294
25	0.9851104990516882
26	0.9859770982794958
27	0.9867992183665545
28	0.9875875903959691
29	0.9883575928862832
30	0.9889882183273656
31	0.9895658903141552
32	0.9900908474251509
33	0.9906091341435929
34	0.9911173842591238
35	0.9916022975771709
36	0.9920502296832827
37	0.9924846055342322
38	0.9928875659848175
39	0.99326553617737
40	0.9936109727303065
41	0.9939451319931849
42	0.9942487997603361
43	0.9945440591371527
44	0.9948160630471778
45	0.9950728825021768
46	0.9953179367822443
47	0.995555275395985
48	0.9957672971959154
49	0.9959788033666572
50	0.9961705771165505
51	0.9963581338326616
52	0.9965385805085953
53	0.9967098319870815
54	0.9968755091866509
55	0.9970247193737806
56	0.9971716736201427
57	0.9973064397395698
58	0.9974386620510591
59	0.9975581221579515
60	0.9976682639368574
61	0.9977726516086063
62	0.9978720030402468
63	0.99796891820704
64	0.9980587125170016
65	0.998144782517739
66	0.998228659517155
67	0.9983114083805019
68	0.9983918710504538
69	0.9984682104769468
70	0.9985420033301674
71	0.998610604449229
72	0.9986764094483602
73	0.9987396560194322
74	0.9987995994515121
75	0.9988571617080665
76	0.9989118168539837
77	0.9989657826123436
78	0.999017438218169
79	0.9990684174235128
80	0.9991168043565816
81	0.9991627418964234
82	0.9992076556837445
83	0.9992512416205476
84	0.999292554173741
85	0.9993326331430641
86	0.9993694146611103
87	0.999404573177746
88	0.999439055309614
89	0.9994724190355602
90	0.9995027532697042
91	0.999532633023931
92	0.9995619336229704
93	0.9995898703210667
94	0.9996169599947965
95	0.999643018883107
96	0.9996680518599429
97	0.9996917203890784
98	0.9997146626283474
99	0.9997368495048962
100	0.9997587914129309
101	0.9997794269715098
102	0.9997993513387987
103	0.999816245902472
104	0.9998323471703023
105	0.9998475157739926
106	0.9998614694109962
107	0.9998742372943282
108	0.9998862532056088
109	0.9998977554927385
110	0.9999077985468272
111	0.999917616570634
112	0.9999270451281953
113	0.99993592998505
114	0.999944202390109
115	0.9999523602622148
116	0.999960291651082
117	0.9999669212045796
118	0.9999731585619155
119	0.9999790166253404
120	0.9999846053390153
121	0.9999898403143481
122	0.999994791629378
123	0.9999973601907293
124	0.9999986813920876
125	0.9999995053171725
126	1.0000000000000009
127	1.0


==> figures/eigenvalues/viking_eig.txt <==
0	1.0
1	0.20216003496761492
2	0.11018952446946742
3	0.07994322253844913
4	0.04826472391969579
5	0.03427389710994749
6	0.02594757696142164
7	0.014444881371323486
8	0.011564288854704034
9	0.01060218661003764
10	0.009119595434710406
11	0.006139146496822952
12	0.0058326181569301
13	0.005275588654076174
14	0.003964404306023451
15	0.003773602090550224
16	0.00336857465802088
17	0.0031271255592267566
18	0.0030143453338200925
19	0.0026778655553610295
20	0.002498542505002645
21	0.0022190021826416413
22	0.0020217275346602376
23	0.0017763505203567016
24	0.0017262200534112664
25	0.0015452235092912527
26	0.0014035311822811422
27	0.0013314934294205748
28	0.0012768355786805109
29	0.0012470845471721002
30	0.0010213515573263329
31	0.0009355889326614485
32	0.0008502127061742444
33	0.0008394094378964751
34	0.0008231543055380368
35	0.0007853583764485262
36	0.000725464157247683
37	0.0007035086486055814
38	0.0006526287347998669
39	0.0006121548856698896
40	0.0005594638882529159
41	0.000541199357498199
42	0.0004918157858604272
43	0.0004781976823029982
44	0.0004405334751897851
45	0.00041594095833601157
46	0.0003968862565182976
47	0.00038439007843026226
48	0.00034338734443425446
49	0.00034255223909250435
50	0.00031059390463482
51	0.0003037640596265884
52	0.0002922487446159807
53	0.0002773563399950938
54	0.00026832832101300326
55	0.0002416585933041584
56	0.00023800490528895165
57	0.00021826519671567366
58	0.0002141452833256652
59	0.0001934758071343194
60	0.00017838398212912486
61	0.0001690647160117449
62	0.000160908096657863
63	0.00015696235845317005
64	0.00014542952495047697
65	0.00013939768928655777
66	0.00013584593705937443
67	0.00013401882471039757
68	0.00013031613999114477
69	0.00012363819639151855
70	0.00011951380430680596
71	0.00011110534910811933
72	0.00010657679497874279
73	0.00010243320305780484
74	9.708348841941073e-05
75	9.322697205822213e-05
76	8.851865903583556e-05
77	8.740213723145175e-05
78	8.36606486473288e-05
79	8.256516051709904e-05
80	7.836675500959399e-05
81	7.43997542768708e-05
82	7.274169996547061e-05
83	7.059113307417398e-05
84	6.690919489183878e-05
85	6.49113008569665e-05
86	5.957079795722662e-05
87	5.694220908300056e-05
88	5.5846746402675154e-05
89	5.403539285531193e-05
90	4.912887312337387e-05
91	4.839280422909833e-05
92	4.7454813126435904e-05
93	4.524585950458887e-05
94	4.387403147556274e-05
95	4.220458678667498e-05
96	4.054303586609708e-05
97	3.8333196723883576e-05
98	3.715690849046874e-05
99	3.5933534296190295e-05
100	3.553678694538484e-05
101	3.342104285337844e-05
102	3.226920804890035e-05
103	2.736218330874648e-05
104	2.6077373195193428e-05
105	2.4566844266245058e-05
106	2.2599102344307052e-05
107	2.0678673385699145e-05
108	1.9460790668450414e-05
109	1.862893265556773e-05
110	1.6265580589714097e-05
111	1.5901124901998194e-05
112	1.5270351180214396e-05
113	1.43897816262221e-05
114	1.3397863833679428e-05
115	1.3212367971640764e-05
116	1.2845559096752712e-05
117	1.0737125951715594e-05
118	1.0101930898231294e-05
119	9.4876321380208e-06
120	9.051397301111901e-06
121	8.478487958804193e-06
122	8.019075963406905e-06
123	4.16000364919581e-06
124	2.1397980115250286e-06
125	1.3344167770960218e-06
126	8.011809297815583e-07
127	-1.7450456491412802e-15


==> figures/quality/cornell_ours.txt <==
4 0.015931038160727086
8 0.010480194815185619
16 0.0061655341044666405
32 0.0029308619530548355
64 0.0013975944941235028


==> figures/quality/cornell_pca.txt <==
4 0.015906669870485092
8 0.010436072152451254
16 0.006080141460963765
32 0.0027367856172982614
64 0.0009548005548896676


==> figures/quality/nefertiti_ours.txt <==
4 0.009015418253387655
8 0.003915978704192299
16 0.0019850840070873474
32 0.0009240490170660157
64 0.0003982831882009327


==> figures/quality/nefertiti_pca.txt <==
4 0.009011751552016141
8 0.0039109891494823945
16 0.0019607840176040637
32 0.0008734957280163567
64 0.0003106907311024416


==> figures/quality/viking_ours.txt <==
4 0.020391386276427288
8 0.014316389419391708
16 0.01069917006368782
32 0.008152510951717972
64 0.00609622444571078


==> figures/quality/viking_pca.txt <==
4 0.020385234352687638
8 0.014306990316682141
16 0.010679962763101541
32 0.008120497759278554
64 0.006019413296801709

